The formation and evolution of Wolf-Rayet stars with temperature-dependent winds

Massive stars strongly influence their environments through their radiation, stellar winds and core-collapse supernovae, while their own evolution is strongly shaped by wind mass loss. Wolf-Rayet (WR) stars are characterised by strong, optically thick winds, and the implementation of these winds remains an important uncertainty in stellar evolution models. Recent hydrodynamically consistent atmosphere calculations predict WR mass-loss rates that depend strongly on the temperature at the wind-launching region. We investigate the effects of incorporating these latest theoretical WR wind prescriptions into single and binary stellar evolution models at Milky Way, Large Magellanic Cloud and Small Magellanic Cloud (SMC) metallicities. We find that the temperature dependence of the WR wind can significantly alter the evolution of stars near the threshold for WR formation. In particular, an implementation that transitions from a hydrogen rich WNL wind prescription to a classical WR wind driven by the hot iron opacity bump causes some SMC-metallicity models to spend an extended period at temperatures of approximately 70 to 90 kK. This produces a concentration of models in the temperature range occupied by most observed SMC WR stars, a feature that has previously been difficult to explain with stellar evolution models. Our results demonstrate that incorporating physically motivated, temperature dependent WR winds can improve the agreement between stellar evolution models and observed WR populations.

==> svg-inkscape/orcid_svg-tex.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'orcid_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{54bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{orcid_svg-tex.pdf}}%
  \end{picture}%
\endgroup%

